Wavelet Sparse Regularization for Manifold-Valued Data

In this paper, we consider the sparse regularization of manifold-valued data with respect to an interpolatory wavelet/multiscale transform. We propose and study variational models for this task and provide results on their well-posedness. We present algorithms for a numerical realization of these models in the manifold setup. Further, we provide experimental results to show the potential of the proposed schemes for applications.

==> experiments/exp_deconv_1D/exp_deconv_1D_Haar_deltaSNR_1.txt <==
3.6

==> experiments/exp_deconv_1D/exp_deconv_1D_Haar_deltaSNR_2.txt <==
9.2

==> experiments/exp_deconv_1D/exp_deconv_1D_Haar_deltaSNR_3.txt <==
6.2

==> experiments/exp_deconv_1D/exp_deconv_1D_Spline_deltaSNR_1.txt <==
3.6

==> experiments/exp_deconv_1D/exp_deconv_1D_Spline_deltaSNR_2.txt <==
9.1

==> experiments/exp_deconv_1D/exp_deconv_1D_Spline_deltaSNR_3.txt <==
7.1
